Characteristic molecular properties of one-electron double quantum rings under magnetic fields

The molecular states of conduction electrons in laterally coupled quantum rings are investigated theoretically. The states are shown to have a distinct magnetic field dependence, which gives rise to periodic fluctuations of the tunnel splitting and ring angular momentum in the vicinity of the ground state crossings. The origin of these effects can be traced back to the Aharonov-Bohm oscillations of the energy levels, along with the quantum mechanical tunneling between the rings. We propose a setup using double quantum rings which shows that Aharonov-Bohm effects can be observed even if the net magnetic flux trapped by the carriers is zero.

==> editor.txt <==
Dear Editor,
please find in this submission our manuscript entitled 'Characteristic 
molecular properties of one-electron double quantum rings under magnetic
fields'. This is a theoretical contribution in which we investigate the 
conduction electron states in side-coupled semiconductor quantum rings.

While overwhelming attention has been paid to side-coupled quantum dots 
in the last years, often motivated by possible practical applications, this 
is among the first studies on side-coupled quantum rings. Here we show that
these structures, which can be realized experimentally with current technology,
also possess interesting properties. They combine the possibilities
arising from molecular coupling -found in usual double quantum dots- with a
characteristic magnetic response due to the Aharonov-Bohm effects of quantum rings.

We think these results can draw the attention of the semiconductor community, 
and hopefully become the first step stone towards more detailed research 
of these structures. We thus hope that you consider the manuscript for 
publication in the Journal of Physics Condensed Matter.

Yours sincerely,
Juan I. Climente and Josep Planelles


==> referee_list.txt <==
% theoreticians %
AO Govorov, Dpt. Physics and Astronomy, Ohio University, Athens (USA); e-mail: govorov@phy.ohiou.edu
M Tadic, Faculty of Electrical Engineering, University of Belgrade (Serbia); e-mail: tadic@kiklop.etf.bg.ac.yu
B Szafran, Faculty of Physics and Nuclear Techniques, AGH University, Krakow (Poland); e-mail: bszafran@agh.edu.pl

% experimentalists %
A Fuhrer, Nanometer Struct Consortium, Lund University (Sweden); e-mail: fuhrer@nigra.ch
B Alen, Instituto de Ciencia de los Materiales, Valencia (Spain); e-mail: benito@imm.cnm.csic.es
M Bayer, Experimentelle Physik II, Universitat Dortmund (Germany); e-mail: manfred.bayer@e2.physik.uni-dortmund.de


